Chetaev Instability Framework for Kinetostatic Compliance-Based Protein Unfolding

Understanding the process of protein unfolding plays a crucial role in various applications such as design of folding-based protein engines. Using the well-established kinetostatic compliance (KCM)-based method for modeling of protein conformation dynamics and a recent nonlinear control theoretic approach to KCM-based protein folding, this paper formulates protein unfolding as a destabilizing control analysis/synthesis problem. In light of this formulation, it is shown that the Chetaev instability framework can be used to investigate the KCM-based unfolding dynamics. In particular, a Chetaev function for analysis of unfolding dynamics under the effect of optical tweezers and a class of control Chetaev functions for synthesizing control inputs that elongate protein strands from their folded conformations are presented. Based on the presented control Chetaev function, an unfolding input is derived from the Artstein-Sontag universal formula and the results are compared against optical tweezer-based unfolding.

==> EquationsUnfolding.txt <==
% Note the equations are typed into latex to svg first and then pasted here for later integration into the paper: 

% Jacobian of the vector connecting the N-terminus to the C-terminus
\frac{\partial \mathbf{r}_{\text{NC}}}{\partial \pmb{\theta}} 


% Numerical approximation of the above Jacobian using the mid-point rule
\frac{\mathbf{r}_{\text{NC}}\big( \pmb{\theta}^\ast + \varepsilon \mathbf{1}_i \big) - \mathbf{r}_{\text{NC}}\big( \pmb{\theta}^\ast - \varepsilon \mathbf{1}_i \big)}{2\varepsilon}

% The force-torque couple exerted on the protein chain due to the optical tweezer
\mathbf{TF}_\text{twz}(\pmb{\theta},\,\mathbf{x}_\text{twz})
%
\begin{bmatrix} \mathbf{T}_\text{twz}(\pmb{\theta},\,\mathbf{x}_\text{twz}) \\  \mathbf{F}_\text{twz}(\pmb{\theta},\,\mathbf{x}_\text{twz}) \end{bmatrix}

% The torque exerted on the protein chain due to the optical tweezer
\mathbf{T}_\text{twz}(\pmb{\theta},\,\mathbf{x}_\text{twz}) = \sum_{a_i \in AA_{\text{last}}} \mathbf{r}_i(\pmb{\theta}) \times \kappa \mathbf{x}_\text{twz}

% The force exerted on the protein chain due to the optical tweezer
\mathbf{F}_\text{twz}(\mathbf{x}_\text{twz}) =  \kappa \mathbf{x}_\text{twz}

% The unfolding control torque due to the optical tweezer
\mathbf{u}_\text{unfold}(\pmb{\theta},\, \mathbf{x}_\text{twz}) = \mathcal{J}^\top(\pmb{\theta}) \mathcal{F}_\text{twz}(\pmb{\theta},\, \mathbf{x}_\text{twz})

% which is equal to 
\mathcal{J}^\top(\pmb{\theta}) \mathcal{F}_\text{twz}(\pmb{\theta},\, \mathbf{x}_\text{twz}) = \begin{bmatrix} \mathbf{J}_1^\top(\pmb{\theta}) \mathbf{TF}_1(\pmb{\theta},\, \mathbf{x}_\text{twz}) \\ \vdots \\ \mathbf{J}_{2N+2}^\top(\pmb{\theta}) \mathbf{TF}_{2N+2}(\pmb{\theta},\, \mathbf{x}_\text{twz}) \end{bmatrix}

% The concatenated generalized force acting on the protein chain
\mathcal{F}_\text{twz}(\pmb{\theta},\, \mathbf{x}_\text{twz}) = \begin{bmatrix} \mathbf{0} \\ \vdots \\ \mathbf{0} \\ \mathbf{TF}_\text{twz}(\pmb{\theta},\,\mathbf{x}_\text{twz})\end{bmatrix} \in\; \mathbb{R}^{6(2N+2)}

% The Jacobian mapping associated with the protein chain
\mathcal{J}^\top(\pmb{\theta})  = \begin{bmatrix} \mathbf{J}_1^\top(\pmb{\theta}) & \mathbf{J}_1^\top(\pmb{\theta}) & \cdots  & \mathbf{J}_1^\top(\pmb{\theta}) \\
0 & \mathbf{J}_2^\top(\pmb{\theta}) & \cdots  & \mathbf{J}_2^\top(\pmb{\theta}) \\
\vdots & \vdots & \vdots & \vdots \\
0 & 0 & \cdots & \mathbf{J}^\top_{2N+2}(\pmb{\theta})
\end{bmatrix} \in \, \mathbb{R}^{(2N+2)\times 6(2N+2)}


% Each member of the above Jacobian: 
\mathbf{J}_k(\pmb{\theta}) = \begin{bmatrix} \mathbf{u}_k(\pmb{\theta}) \\ - \mathbf{u}_k(\pmb{\theta}) \times \mathbf{p}_k(\pmb{\theta}) \end{bmatrix} \in \, \mathbb{R}^{6 \times 1}

% Candidate Chetaev function: 
V(\pmb{\theta}) = \mathbf{r}_\text{NC}(\pmb{\theta})^\top\mathbf{r}_\text{NC}(\pmb{\theta}^\ast) - |\mathbf{r}_\text{NC}(\pmb{\theta})|^2

% At the folded conformation: 
V(\pmb{\theta}^\ast) = 0

% At a conformation near the folded conformation
V(\pmb{\theta}^\ast + \delta \pmb{\theta}) \approx\, 
-\mathbf{r}_\text{NC}(\pmb{\theta}^\ast)^\top \frac{\partial \mathbf{r}_{\text{NC}}}{\partial \pmb{\theta}} \bigg|_{\theta^\ast} \delta\pmb{\theta}


% Derivative of the candidate Chetaev function near the folded conformation
D^{-}V(\pmb{\theta}) \mathbf{f}^{\text{unfold}}(\pmb{\theta}) 


\frac{\partial V}{\partial \pmb{\theta}}


% Derivate of the Chetaev candidate funciton with respect to the conformation variable multiplied by f^unfold vector field: 
\frac{\partial V}{\partial \pmb{\theta}} =\big (\mathbf{r}_\text{NC}(\pmb{\theta^\ast}) - 2\mathbf{r}_\text{NC}(\pmb{\theta})\big )^\top \frac{\partial \mathbf{r}_\text{NC}}{\partial \pmb{\theta}} \mathbf{f}^{\text{unfold}}(\pmb{\theta}) 


\frac{\partial V}{\partial \pmb{\theta}} =\big (\mathbf{r}_\text{NC}(\pmb{\theta^\ast}) - 2\mathbf{r}_\text{NC}(\pmb{\theta})\big )^\top \frac{\partial \mathbf{r}_\text{NC}}{\partial \pmb{\theta}} \mathbf{f}^{\text{unfold}}(\pmb{\theta}) 

% closed-loop dynamics vector field under the effect of the optical tweezer: 
\mathbf{f}^{\text{unfold}}(\pmb{\theta}) = \mathcal{J}^\top(\pmb{\theta}) \big\{\mathcal{F}(\pmb{\theta}) + \mathcal{F}_\text{twz}(\pmb{\theta},\, \mathbf{x}_\text{twz}) \big\}


% derivative of the Chetaev function at a conformation close to the folded conformation: 
D^{-}V(\pmb{\theta}) \mathbf{f}^{\text{unfold}}(\pmb{\theta}) \bigg|_{\pmb{\theta}^\ast + \delta \pmb{\theta}} \approx \, -\mathbf{r}_\text{NC}(\pmb{\theta}^\ast)^\top \frac{\partial \mathbf{r}_{\text{NC}}}{\partial \pmb{\theta}} \bigg|_{\theta^\ast}  \mathcal{J}^\top(\pmb{\theta}^\ast) \mathcal{F}_\text{twz} ( \pmb{\theta}^\ast,\, \mathbf{x}_\text{twz})


% The region on which the candidate Chetaev function is positive: 
\mathcal{V}^{+} := \{\pmb{\theta} \big|\, V(\pmb{\theta}) > 0 \} \cap \mathcal{B}_\epsilon(\pmb{\theta}^\ast)

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 
